Rao-Blackwellised Reparameterisation Gradients

Latent Gaussian variables have been popularised in probabilistic machine learning. In turn, gradient estimators are the machinery that facilitates gradient-based optimisation for models with latent Gaussian variables. The reparameterisation trick is often used as the default estimator as it is simple to implement and yields low-variance gradients for variational inference. In this work, we propose the R2-G2 estimator as the Rao-Blackwellisation of the reparameterisation gradient estimator. Interestingly, we show that the local reparameterisation gradient estimator for Bayesian MLPs is an instance of the R2-G2 estimator and Rao-Blackwellisation. This lets us extend benefits of Rao-Blackwellised gradients to a suite of probabilistic models. We show that initial training with R2-G2 consistently yields better performance in models with multiple applications of the reparameterisation trick.

==> results/2vae_fmnist_elbo_test.csv <==
steps,estimator,elbo
10000,R2-G2,-254.37528
20000,R2-G2,-246.66363
30000,R2-G2,-244.845005
40000,R2-G2,-244.06717
50000,R2-G2,-242.49185
60000,R2-G2,-244.43899
70000,R2-G2,-241.648735
80000,R2-G2,-241.31104
90000,R2-G2,-241.00983
100000,R2-G2,-240.228325
10000,RT,-250.495965
20000,RT,-246.428595
30000,RT,-245.02082
40000,RT,-243.495505
50000,RT,-243.51102
60000,RT,-242.25379
70000,RT,-242.65934
80000,RT,-241.391205
90000,RT,-240.97954
100000,RT,-240.592905


==> results/2vae_fmnist_elbo_train.csv <==
steps,estimator,elbo
10000,R2-G2,-252.6830633
20000,R2-G2,-246.8130367
30000,R2-G2,-242.9873333
40000,R2-G2,-242.24154
50000,R2-G2,-241.2996567
60000,R2-G2,-240.6484533
70000,R2-G2,-240.1051533
80000,R2-G2,-239.6702733
90000,R2-G2,-238.42308
100000,R2-G2,-238.8282733
10000,RT,-248.8224533
20000,RT,-244.3367967
30000,RT,-242.8801833
40000,RT,-241.48376
50000,RT,-240.8441733
60000,RT,-239.95262
70000,RT,-240.1190533
80000,RT,-239.7987333
90000,RT,-238.9277467
100000,RT,-239.38679


==> results/2vae_mnist_elbo_test.csv <==
steps,estimator,elbo
10000,R2-G2,-152.7113475
20000,R2-G2,-132.158405
30000,R2-G2,-123.22519
40000,R2-G2,-118.7433125
50000,R2-G2,-119.7958063
60000,R2-G2,-114.0486013
70000,R2-G2,-111.5891263
80000,R2-G2,-109.6293325
90000,R2-G2,-108.3136513
100000,R2-G2,-106.8459238
10000,RT,-149.41104
20000,RT,-133.8391325
30000,RT,-124.4651425
40000,RT,-120.369995
50000,RT,-116.55603
60000,RT,-113.32313
70000,RT,-114.53523
80000,RT,-110.4651163
90000,RT,-108.6295775
100000,RT,-107.6411575


==> results/2vae_mnist_elbo_train.csv <==
steps,estimator,elbo
10000,R2-G2,-147.6541383
20000,R2-G2,-129.6660217
30000,R2-G2,-124.2844567
40000,R2-G2,-116.3221467
50000,R2-G2,-113.1797433
60000,R2-G2,-112.02033
70000,R2-G2,-110.1354283
80000,R2-G2,-107.28061
90000,R2-G2,-105.8694383
100000,R2-G2,-104.55476
10000,RT,-149.0269583
20000,RT,-132.14358
30000,RT,-125.8751283
40000,RT,-119.544745
50000,RT,-114.9669867
60000,RT,-113.3760967
70000,RT,-111.59648
80000,RT,-110.8119967
90000,RT,-108.5333483
100000,RT,-106.5954267


==> results/2vae_omniglot_elbo_test.csv <==
steps,estimator,elbo
10000,R2-G2,-158.7439126
20000,R2-G2,-147.9195508
30000,R2-G2,-144.1821004
40000,R2-G2,-138.5552261
50000,R2-G2,-136.6739157
60000,R2-G2,-134.6110657
70000,R2-G2,-133.0288135
80000,R2-G2,-132.3032063
90000,R2-G2,-131.6453129
100000,R2-G2,-129.80272
10000,RT,-159.3755359
20000,RT,-149.6853222
30000,RT,-143.7383612
40000,RT,-141.7840613
50000,RT,-138.6804058
60000,RT,-137.1074938
70000,RT,-137.1806444
80000,RT,-133.8526828
90000,RT,-132.5644517
100000,RT,-131.4773962


==> results/2vae_omniglot_elbo_train.csv <==
steps,estimator,elbo
10000,R2-G2,-159.8822777
20000,R2-G2,-148.5939864
30000,R2-G2,-143.303627
40000,R2-G2,-140.1829
50000,R2-G2,-136.8592668
60000,R2-G2,-134.6553522
70000,R2-G2,-133.8053728
80000,R2-G2,-131.7810844
90000,R2-G2,-130.4364407
100000,R2-G2,-129.6510372
10000,RT,-160.5064695
20000,RT,-149.6625447
30000,RT,-144.2821421
40000,RT,-140.5950688
50000,RT,-137.8459807
60000,RT,-136.6575272
70000,RT,-134.2697946
80000,RT,-132.7598008
90000,RT,-131.0512631
100000,RT,-130.2683179


==> results/3vae_fmnist_elbo_test.csv <==
steps,estimator,elbo
10000,R2-G2,-250.590745
20000,R2-G2,-246.66625
30000,R2-G2,-246.055935
40000,R2-G2,-243.881735
50000,R2-G2,-242.963175
60000,R2-G2,-242.080865
70000,R2-G2,-241.52495
80000,R2-G2,-240.787685
90000,R2-G2,-240.64752
100000,R2-G2,-240.15367
10000,RT,-250.332505
20000,RT,-247.54254
30000,RT,-245.49617
40000,RT,-243.797325
50000,RT,-242.509455
60000,RT,-246.09387
70000,RT,-241.996815
80000,RT,-241.13702
90000,RT,-240.73602
100000,RT,-240.888035


==> results/3vae_fmnist_elbo_train.csv <==
steps,estimator,elbo
10000,R2-G2,-248.9902133
20000,R2-G2,-245.40179
30000,R2-G2,-243.0888733
40000,R2-G2,-241.8172633
50000,R2-G2,-241.80927
60000,R2-G2,-240.6167833
70000,R2-G2,-239.7566167
80000,R2-G2,-239.5496367
90000,R2-G2,-239.5031767
100000,R2-G2,-239.6106933
10000,RT,-249.31141
20000,RT,-245.8693433
30000,RT,-243.0654133
40000,RT,-254.8894533
50000,RT,-245.3915
60000,RT,-241.1671767
70000,RT,-241.19172
80000,RT,-240.6338833
90000,RT,-242.8018533
100000,RT,-241.89492


==> results/3vae_mnist_elbo_test.csv <==
steps,estimator,elbo
10000,R2-G2,-145.1905
20000,R2-G2,-125.3793775
30000,R2-G2,-118.2193325
40000,R2-G2,-113.2905625
50000,R2-G2,-109.7856225
60000,R2-G2,-107.8498588
70000,R2-G2,-106.919205
80000,R2-G2,-104.7530575
90000,R2-G2,-105.7446475
100000,R2-G2,-102.8994413
10000,RT,-155.81204
20000,RT,-135.44979
30000,RT,-126.6957725
40000,RT,-120.518025
50000,RT,-117.1661825
60000,RT,-114.127275
70000,RT,-112.2924263
80000,RT,-110.2076325
90000,RT,-108.7343638
100000,RT,-107.38409


==> results/3vae_mnist_elbo_train.csv <==
steps,estimator,elbo
10000,R2-G2,-145.4338017
20000,R2-G2,-124.8551767
30000,R2-G2,-117.7850033
40000,R2-G2,-113.3823767
50000,R2-G2,-110.47954
60000,R2-G2,-108.4577517
70000,R2-G2,-106.16048
80000,R2-G2,-104.50498
90000,R2-G2,-103.6634967
100000,R2-G2,-102.1775283
10000,RT,-159.70697
20000,RT,-138.5890017
30000,RT,-125.7165933
40000,RT,-121.3937833
50000,RT,-118.4895517
60000,RT,-115.3320483
70000,RT,-113.3332467
80000,RT,-111.29215
90000,RT,-110.2606983
100000,RT,-111.262345


==> results/3vae_omniglot_elbo_test.csv <==
steps,estimator,elbo
10000,R2-G2,-160.0849628
20000,R2-G2,-155.4671685
30000,R2-G2,-147.4869021
40000,R2-G2,-144.3006815
50000,R2-G2,-142.5992255
60000,R2-G2,-140.7752107
70000,R2-G2,-137.8512701
80000,R2-G2,-136.2200062
90000,R2-G2,-135.7769734
100000,R2-G2,-134.947627
10000,RT,-161.7203779
20000,RT,-155.3849783
30000,RT,-150.6515428
40000,RT,-144.9398141
50000,RT,-142.1816667
60000,RT,-140.6206444
70000,RT,-138.9084665
80000,RT,-138.3238662
90000,RT,-137.1074969
100000,RT,-136.1200124


==> results/3vae_omniglot_elbo_train.csv <==
steps,estimator,elbo
10000,R2-G2,-161.1516328
20000,R2-G2,-155.1059437
30000,R2-G2,-148.5390963
40000,R2-G2,-143.7690902
50000,R2-G2,-141.7797043
60000,R2-G2,-140.322635
70000,R2-G2,-137.7581084
80000,R2-G2,-136.3702567
90000,R2-G2,-136.565841
100000,R2-G2,-134.4752968
10000,RT,-160.6456993
20000,RT,-154.3805463
30000,RT,-149.162672
40000,RT,-145.7262641
50000,RT,-142.9817437
60000,RT,-142.354046
70000,RT,-139.2937523
80000,RT,-139.1556767
90000,RT,-136.9884679
100000,RT,-136.2641774


==> results/bnn_cifar_grad_var.csv <==
epoch,log_gradient_variance,estimator,layer
10,-1.433755644,RT,top
20,-1.433769156,RT,top
30,-1.342543461,RT,top
40,-1.201457382,RT,top
10,-3.354894232,R2-G2,top
20,-3.22602204,R2-G2,top
30,-3.089067857,R2-G2,top
40,-2.807951892,R2-G2,top
10,-0.654294272,RT,bottom
20,-0.584306523,RT,bottom
30,-0.473168426,RT,bottom
40,-0.326154344,RT,bottom
10,-2.225149741,R2-G2,bottom
20,-2.057094852,R2-G2,bottom
30,-1.965881688,R2-G2,bottom
40,-1.783644317,R2-G2,bottom


==> results/bnn_mnist_grad_var.csv <==
epoch,log_gradient_variance,estimator,layer
1,0.313604688,RT,top
2,-0.064320814,RT,top
3,-0.152228561,RT,top
4,-0.358375995,RT,top
5,-0.361635359,RT,top
6,-0.399581701,RT,top
7,-0.379064101,RT,top
8,-0.477279236,RT,top
9,-0.842515126,RT,top
10,-0.58824565,RT,top
11,-0.685447725,RT,top
12,-0.55229789,RT,top
13,-0.744821602,RT,top
14,-0.741957346,RT,top
15,-0.560234333,RT,top
16,-0.532791452,RT,top
17,-0.95680479,RT,top
18,-0.753278667,RT,top
19,-0.2961627,RT,top
20,-0.60006699,RT,top
1,-2.016276087,LRT,top
2,-2.372160672,LRT,top
3,-2.446886404,LRT,top
4,-2.628352787,LRT,top
5,-2.674165096,LRT,top
6,-2.687223468,LRT,top
7,-2.663220167,LRT,top
8,-2.635765789,LRT,top
9,-2.822022504,LRT,top
10,-2.79497031,LRT,top
11,-2.764990491,LRT,top
12,-2.593321549,LRT,top
13,-2.830381105,LRT,top
14,-2.315582324,LRT,top
15,-2.626034088,LRT,top
16,-2.630830544,LRT,top
17,-2.503890892,LRT,top
18,-2.620542551,LRT,top
19,-2.352280582,LRT,top
20,-2.483817626,LRT,top
1,-2.018529511,R2-G2,top
2,-2.367891903,R2-G2,top
3,-2.452317577,R2-G2,top
4,-2.62479982,R2-G2,top
5,-2.681339712,R2-G2,top
6,-2.66338839,R2-G2,top
7,-2.661472591,R2-G2,top
8,-2.615307599,R2-G2,top
9,-2.809391842,R2-G2,top
10,-2.783319322,R2-G2,top
11,-2.746767188,R2-G2,top
12,-2.613788103,R2-G2,top
13,-2.743048096,R2-G2,top
14,-2.324270038,R2-G2,top
15,-2.55505864,R2-G2,top
16,-2.55735219,R2-G2,top
17,-2.460310799,R2-G2,top
18,-2.615260678,R2-G2,top
19,-2.374374291,R2-G2,top
20,-2.428988345,R2-G2,top
1,-1.549036342,RT,bottom
2,-1.825257668,RT,bottom
3,-1.841534194,RT,bottom
4,-1.974275734,RT,bottom
5,-1.945810493,RT,bottom
6,-1.883589726,RT,bottom
7,-1.820411674,RT,bottom
8,-1.868003465,RT,bottom
9,-2.19057679,RT,bottom
10,-1.942317049,RT,bottom
11,-1.976350476,RT,bottom
12,-1.822664303,RT,bottom
13,-1.981802934,RT,bottom
14,-1.940055539,RT,bottom
15,-1.722138189,RT,bottom
16,-1.668777629,RT,bottom
17,-2.090908679,RT,bottom
18,-1.861210565,RT,bottom
19,-1.360880655,RT,bottom
20,-1.625147601,RT,bottom
1,-3.451220077,LRT,bottom
2,-3.697638763,LRT,bottom
3,-3.716431943,LRT,bottom
4,-3.859055368,LRT,bottom
5,-3.843935688,LRT,bottom
6,-3.81878259,LRT,bottom
7,-3.774540809,LRT,bottom
8,-3.658355798,LRT,bottom
9,-3.922824753,LRT,bottom
10,-3.859862931,LRT,bottom
11,-3.787756447,LRT,bottom
12,-3.630376023,LRT,bottom
13,-3.77179219,LRT,bottom
14,-3.22279582,LRT,bottom
15,-3.602711922,LRT,bottom
16,-3.539163774,LRT,bottom
17,-3.430323009,LRT,bottom
18,-3.604736527,LRT,bottom
19,-3.244301946,LRT,bottom
20,-3.379716081,LRT,bottom
1,-3.452855663,R2-G2,bottom
2,-3.693508493,R2-G2,bottom
3,-3.723046733,R2-G2,bottom
4,-3.857310261,R2-G2,bottom
5,-3.852614333,R2-G2,bottom
6,-3.79599675,R2-G2,bottom
7,-3.774923438,R2-G2,bottom
8,-3.641419905,R2-G2,bottom
9,-3.905385644,R2-G2,bottom
10,-3.850448364,R2-G2,bottom
11,-3.768683357,R2-G2,bottom
12,-3.657541787,R2-G2,bottom
13,-3.679378121,R2-G2,bottom
14,-3.235079254,R2-G2,bottom
15,-3.504516718,R2-G2,bottom
16,-3.466260979,R2-G2,bottom
17,-3.402537377,R2-G2,bottom
18,-3.59500559,R2-G2,bottom
19,-3.265718754,R2-G2,bottom
20,-3.303021016,R2-G2,bottom

